Modelling workplace contact networks: the effects of organizational structure, architecture, and reporting errors on epidemic predictions

Face-to-face social contacts are potentially important transmission routes for acute respiratory infections, and understanding the contact network can improve our ability to predict, contain, and control epidemics. Although workplaces are important settings for infectious disease transmission, few studies have collected workplace contact data and estimated workplace contact networks. We use contact diaries, architectural distance measures, and institutional structures to estimate social contact networks within a Swiss research institute. Some contact reports were inconsistent, indicating reporting errors. We adjust for this with a latent variable model, jointly estimating the true (unobserved) network of contacts and duration-specific reporting probabilities. We find that contact probability decreases with distance, and research group membership, role, and shared projects are strongly predictive of contact patterns. Estimated reporting probabilities were low only for 0-5 minute contacts. Adjusting for reporting error changed the estimate of the duration distribution, but did not change the estimates of covariate effects and had little effect on epidemic predictions. Our epidemic simulation study indicates that inclusion of network structure based on architectural and organizational structure data can improve the accuracy of epidemic forecasting models.

==> nws.bst.txt <==
%  CUP Network bibliography style, derived from jfp.bst
%  v1.0, released 12 June 2012
%  Copyright 2012 Cambridge University Press

%  This BibTeX 0.99 style file is intended for documents that use the
%  author-date citation system.  It should be used in conjunction with the
%  authordate1-4.sty (or equivalent) LaTeX style-option.
%
%  In deciding on the bibliography layout to be implemented, the following
%  works have been consulted:
%  1. British Standard 5605:  "Citing publications by bibliographic
%         references", 1978.
%  2. British Standard 1629:  "Bibliographic references", 1976.
%     (Note:  There is now a 1989 edition.)
%  3. "Copy-editing" by Judith Butcher, Cambridge University Press, 1981.
%  4. "The Oxford Dictionary for Writers and Editors", Oxford University
%         Press, 1981 (for abbreviations).
%  5. "The Chicago Manual of Style", Chicago University Press, 1982.
%
%  Discretion has been used in certain matters.  In particular:
%  - Titles are italic except when there is a "contribution title" and
%    a "main publication title", in which case the "contribution title"
%    is roman while the "main publication title" is italic.
%  - When there is a PUBLISHER, it is assumed that ADDRESS contains "place of
%    publication";  output is of the form "place-of-publication: publisher".
%    When there is an ORGANIZATION as well as a PUBLISHER, output is of the
%    form "place-of-publication: publisher, for organization".  Otherwise,
%    it is assumed that ADDRESS is a postal address, and output is of the
%    form "institution, address", "organization, address", "school, address"
%    or "howpublished, address".
%  - If there is a MONTH but no VOLUME or NUMBER for a journal-article, the
%    MONTH is used on the assumption that it contains information that is
%    equivalent to VOLUME or NUMBER.  MONTH is ignored for other documents
%    that have a PUBLISHER, but output after YEAR for anything else.
%  - When CHAPTER and/or PAGES are specified with INBOOK, it is assumed that
%    these fields are being used to pick out particular pages of interest
%    (as an alternative to using the optional [...] argument of \cite);
%    the information is put at the very end of the entry, in line with BS 1629.
%    When CHAPTER and/or PAGES are specified for INCOLLECTION or INPROCEEDINGS,
%    it is assumed that the fields are being used to specify the location of
%    the part/article of interest; the information is put before the
%    BOOKTITLE, in line with Chicago's treatment of "parts" and "chapters".
%  - Since "volume" can be used in various ways (see page 219 of Butcher),
%    this file assumes that, when there is a SERIES, any VOLUME and NUMBER
%    refer to position in the SERIES (i.e. Butcher's meaning 4).
%    If there is a VOLUME but no SERIES, it is assumed that VOLUME refers
%    to a volume within a particular work (i.e. Butcher's meaning 1, 2 or 3).
%    For INPROCEEDINGS and INCOLLECTION, this information goes after the
%    BOOKTITLE.  (If you prefer to have volume information before EDITOR,
%    as on page 449 of Chicago, you can set TYPE = "Vol." with INCOLLECTION.)
%
%  This file differs from authordate1.bst, authordate3.bst and
%  authordate4.bst in that:
%  - Titles of journals, articles and boooks are "downstyle".  Apart from the
%    first character, and the first character following : and white space,
%    uppercase letters are converted to lowercase unless protected by {}.
%  - Author's and editor's names are in roman.
%
%  The combination of authordate2.bst and authordate1-4.sty allows citations
%  of the form \shortcite{bloggs-60} as well as the usual \cite{bloggs-60}.
%  When
%       ... \cite{bloggs-60} ... \shortcite{bloggs-60} ...
%  appears in the input file,
%       ... (Bloggs, 1960) ... (1960) ...
%  appears in the final document.
%
%  This file was developed from apalike.bst.  It also uses code taken from
%  acm.bst, aaai-named.bst, btxbst.doc, ieeetr.bst and siam.bst.
%
%                                                     David Rhead
%                                                     Cripps Computing Centre
%                                                     Nottingham University
%                                                     March 1990
%

ENTRY
  { address
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
    month
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
  }
  {}
  { label extra.label sort.label }

INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

STRINGS { s t }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
     { add.period$ write$
       newline$
       "\newblock " write$
     }
     { output.state before.all =
         'write$
         { add.period$ " " * write$ }
       if$
     }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.year.month.check}
{ year empty$
    { "empty year in " cite$ * warning$ }
    { add.period$ write$
      month empty$
        { " (" year * extra.label * ")" *                   % ajw
          after.sentence 'output.state :=
        }
        { " " year * extra.label * " (" * month * ")." *
          after.sentence 'output.state :=
        }
      if$
    }
  if$
}

FUNCTION {output.year.check}
{ year empty$
    { "empty year in " cite$ * warning$ }
    { add.period$ write$
      " (" year * extra.label * ")" *                       % ajw
      after.sentence 'output.state :=
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[" write$
  label write$
  "]{" write$
  cite$ write$
  "}" write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ add.period$
  write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {boldface}
{ duplicate$ empty$
    { pop$ "" }
    { "{\bf " swap$ * "}" * }
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{\em " swap$ * "}" * }
  if$
}

INTEGERS { nameptr namesleft numnames }


FUNCTION {format.names}
{ 's :=
  #1 'nameptr :=
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { s nameptr "{vv~}{ll}{, jj}{, ff}" format.name$ 't :=  
      nameptr #1 >
        { namesleft #1 >
            { ", " * t * }
            { t "others" =
                { ", {\em et~al.\ }\relax" * }
                { ", \& " * t * }                           %  Butcher, pages
              if$                                           %  186-189.
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.key}
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >                                %  Use ODWE abbrevs.
        { " (eds)" * }                                      %  to avoid
        { " (ed)" * }                                       %  ambiguity between
      if$                                                   %  "editor" and
    }                                                       %  "edition".
  if$
}

FUNCTION {format.title}                                     %  Howells example
{ title empty$                                              %  in BS 5605 comes
    { "" }                                                  %  out wrong because
    { title "t" change.case$ }                              %  Patashnik
  if$                                                       %  capitalizes
}                                                           %  after a colon.

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
               { "-" *
                 t #2 global.max$ substring$ 't :=
               }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
        if$
    }
  while$
}

FUNCTION {format.btitle}
{ title empty$
   { "" }
   { title "t" change.case$ emphasize }
   if$
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #3 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.numberinseries}
{ number empty$
    { "" }
    { number multi.page.check
        { ", nos. " number n.dashify tie.or.space.connect }
        { ", no. "  number tie.or.space.connect }
      if$
    }
  if$
}

FUNCTION {booklike.series.volume.number}                    %  Chicago, pages
{ series empty$                                             %  450-451.
    { volume empty$
      { " " }
      { " Vol. " volume * }
      if$
    }
    {
      volume empty$
        { number empty$
            { series }
            { series format.numberinseries * }
          if$
        }
        { number empty$
            { series ", vol. " volume * * }
            { series ", vol. " * volume * format.numberinseries * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {incollectionlike.series.volume.number}
{ series empty$
    { volume empty$
      { " " }
      { " vol. " volume * }
      if$
    }
    { new.block
      volume empty$
        { number empty$
            { series }
            { series format.numberinseries * }
          if$
        }
        { number empty$
            { series ", vol. " volume * * }
            { series ", vol. " * volume * format.numberinseries * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { edition "l" change.case$ " edn." * }
        { edition "t" change.case$ " edn." * }
      if$
    }
  if$
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        { "" pages n.dashify tie.or.space.connect }
        { "" pages tie.or.space.connect }
      if$
    }
  if$
}

FUNCTION {format.pagesinbook}                               %  By the time the
{ pages empty$                                              %  reader has read
    { "" }                                                  %  address, pub'r,
    { pages multi.page.check                                %  note (where the
        { "Pages " pages n.dashify tie.or.space.connect }   %  note may end with
        { "Page " pages tie.or.space.connect }              %  numbers), s/he
      if$                                                   %  may not recognise
    }                                                       %  a number-range as
  if$                                                       %  meaning pages.
}                                                           %  Avoid ambiguity
                                                            %  (Butcher, p.181).

FUNCTION {format.vol.num.date.pages}
{ volume empty$
   { month empty$
       { "" }
       { month }
     if$
   }
    { volume boldface field.or.null
        number empty$
        { month empty$
            'skip$
            { "(" month * ")" *  * }
          if$
        }
        { "(" number * ")" *  *
            volume empty$
            { "there's a number but no volume in " cite$ * warning$ }
            'skip$
          if$
        }
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages.inbook}
{ chapter empty$
    'format.pagesinbook
    { type empty$
        { "Chap." }
        { type }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { ", " * format.pagesinbook "l" change.case$ * }
      if$
    }
  if$
}

FUNCTION {format.chapter.pages.incoll}
{ chapter empty$
    { pages empty$
        { " " }                                             % ajw
        { "{\em " format.pagesinbook " of:} " * * }
      if$
    }
    { type empty$
        { "{\em Chap. " chapter * }
        { "{\em " type * " " * chapter * }
      if$
      pages empty$
        { " of:} " * }
        { ", " * format.pagesinbook "l" change.case$ " of:} " * * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}                           %  Achieves effect
{ booktitle empty$                                          %  shown in 16.51
    { "" }                                                  %  of Chicago, at
    { editor empty$                                         %  expense of not
        { format.chapter.pages.incoll                       %  achieving effects
          booktitle "t" change.case$ emphasize * }          %  shown in 16.50
        { format.chapter.pages.incoll                       %  of Chicago, on
          format.editors * ", " *                           %  page 189 of
          booktitle "t" change.case$ emphasize * }          %  Butcher and in
      if$                                                   %  4.4 of BS 1629.
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

FUNCTION {format.tr.number}
{ type empty$
    { "Tech. rept."  }                                      %  ODWE abbrevs.
    'type
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.addr.pub}
{ publisher empty$
    { "" }
    { address empty$
        { "" }
        { address ": " * }
      if$
      publisher *
    }
  if$
}

FUNCTION {format.addr.pub.org}                              %  If there's an
{ address empty$                                            %  an organization
  { publisher * ", for " * organization * }                 %  and a publisher
  { address ": " * publisher * ", for " * organization * }  %  too.
  if$
}

FUNCTION {format.addr.inst}
{ address empty$
  { institution empty$
    { "" }
    { institution }
    if$
  }
  { institution empty$
    { "" }
    { institution ", " * }
    if$
    address *
  }
  if$
}

FUNCTION {format.addr.org}
{ address empty$
  { organization empty$
    { "" }
    { organization }
    if$
  }
  { organization empty$
    { "" }
    { organization ", " * }
    if$
    address *
  }
  if$
}

FUNCTION {format.article.crossref}
{ "{\em In:}"
  " \cite{" * crossref * "}" *
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "{\em In:}"
    }
    { " Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  "\cite{" * crossref * "}" *
}

FUNCTION {format.incoll.inproc.crossref}
{ "{\em In:}"
  " \cite{" * crossref * "}" *
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  output.year.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { journal "t" change.case$  emphasize
      "journal" output.check
      format.vol.num.date.pages output
    }
    { format.article.crossref output.nonnull
      format.pages output
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence
      format.edition output
      new.block
      booklike.series.volume.number output
      new.block
      format.addr.pub "publisher" output.check
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.block
  howpublished output
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check
  new.block
  format.btitle "title" output.check
  crossref missing$
    { new.sentence
      format.edition output
      new.block
      booklike.series.volume.number output
      new.block
      format.addr.pub "publisher" output.check
    }
    { new.block
      format.book.crossref output.nonnull
    }
  if$
  new.block
  note output
  new.block                                                 %  BS 1629 (rather
  format.chapter.pages.inbook "chapter and pages" output.check
  fin.entry                                                 %  than Chicago,
}                                                           %  p. 451)

FUNCTION {incollection}
{ output.bibitem
  author empty$
    { format.editors "editor" output.check
      editor format.key output             }
    { format.authors "author" output.check
      author format.key output             }
  if$
  output.year.check
  new.block
  format.title "title" output.check
  new.block
  crossref missing$                                         %  Chapter and/or
    { format.in.ed.booktitle output                         %  page numbers can
      format.edition output                                 %  come out via this
      incollectionlike.series.volume.number output          %  route, too.
      new.block
      format.addr.pub "publisher" output.check
    }
    { format.incoll.inproc.crossref output.nonnull
      new.block
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  publisher empty$
    { output.year.month.check }
    { output.year.check }
  if$
  new.block
  format.title "title" output.check
  new.block
  crossref missing$
    { format.in.ed.booktitle "booktitle" output.check
      incollectionlike.series.volume.number output
      new.block
      publisher empty$
      {
        organization empty$
        'skip$
        { format.addr.org output }
        if$
      }
      {
        organization empty$
        { format.addr.pub output }
        { format.addr.pub.org output }
        if$
      }
      if$
    }
    { format.incoll.inproc.crossref output.nonnull
    }
  if$
  new.block
  note output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.sentence
  format.edition output
  new.block
  organization address new.block.checkb
  format.addr.org output
  new.block
  note output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.block
  "M.Phil. thesis" format.thesis.type output.nonnull        %  ODWE abbrev.
  school "school" output.check
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output
  output.year.month.check
  new.block
  format.btitle output
  new.block
  howpublished output
  new.block
  note output
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.block
  "Ph.D. thesis" format.thesis.type output.nonnull          %  Butcher,
  school "school" output.check                              %  page 174.
  address output
  new.block
  note output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  format.editors "author and editor" output.check
  editor format.key output
  publisher empty$
    { output.year.month.check }
    { output.year.check }
  if$
  new.block
  format.btitle "title" output.check
  new.block
  booklike.series.volume.number output
      new.block
      publisher empty$
      {
        organization empty$
        'skip$
        { format.addr.org output }
        if$
      }
      {
        organization empty$
        { format.addr.pub output }
        { format.addr.pub.org output }
        if$
      }
      if$
  new.block
  note output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.block
  format.tr.number output.nonnull
  new.sentence
  format.addr.inst "institution" output.check
  new.block
  note output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output
  output.year.month.check
  new.block
  format.btitle "title" output.check
  new.block
  note "note" output.check
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}                                        %  ODWE, "months", &
                                                            %  Chicago, p. 383.
MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

MACRO {acmcs} {"ACM Computing Surveys"}

MACRO {acta} {"Acta Informatica"}

MACRO {cacm} {"Communications of the ACM"}

MACRO {ibmjrd} {"IBM Journal of Research and Development"}

MACRO {ibmsj} {"IBM Systems Journal"}

MACRO {ieeese} {"IEEE Transactions on Software Engineering"}

MACRO {ieeetc} {"IEEE Transactions on Computers"}

MACRO {ieeetcad}
 {"IEEE Transactions on Computer-Aided Design of Integrated Circuits"}

MACRO {ipl} {"Information Processing Letters"}

MACRO {jacm} {"Journal of the ACM"}

MACRO {jcss} {"Journal of Computer and System Sciences"}

MACRO {scp} {"Science of Computer Programming"}

MACRO {sicomp} {"SIAM Journal on Computing"}

MACRO {tocs} {"ACM Transactions on Computer Systems"}

MACRO {tods} {"ACM Transactions on Database Systems"}

MACRO {tog} {"ACM Transactions on Graphics"}

MACRO {toms} {"ACM Transactions on Mathematical Software"}

MACRO {toois} {"ACM Transactions on Office Information Systems"}

MACRO {toplas} {"ACM Transactions on Programming Languages and Systems"}

MACRO {tcs} {"Theoretical Computer Science"}

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
%%%%%    { pop$ " {\em et~al.\ }\relax" * }
    { pop$ " {\em et~al.}\relax" * }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { " {\em et~al.\ }\relax" * }
            { " \& " * s #2 "{vv~}{ll}" format.name$ * }
          if$
        }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key
      if$
    }
    { editor format.lab.names }
  if$
}

FUNCTION {calc.label}
  { type$ "book" =
    type$ "inbook" =
    type$ "incollection" =                                  %  For sensible
  or or                                                     %  treatment of
    'author.editor.key.label                                %  Singer in
    { type$ "proceedings" =                                 %  BS 1629.
        'editor.key.label
        'author.key.label
      if$
    }
  if$
  duplicate$
  year empty$
  {
    "\protect\citename{" swap$ * ", }" *
    "n.d." * 'label :=                                      %  Chicago,
  }                                                         %  page 457.
  {
    "\protect\citename{" swap$ * ", }" *
    year
    *
    'label :=
  }
  if$
  year field.or.null purify$ *
  sortify 'sort.label :=
}


FUNCTION {sort.format.names}                                %  To produce the
{ 's :=                                                     %  order of entries
  #1 'nameptr :=                                            %  specified in item
  ""                                                        %  (3) on page 187
  s num.names$ 'numnames :=                                 %  of Butcher.
  numnames 'namesleft :=
    { namesleft #0 > nameptr #3 < and }                     %  Only 1st 2 names
    { nameptr #1 >                                          %  matter for
        { "   " * }                                         %  sorting.
        'skip$
      if$                                                   %  Anything that's
      nameptr #2 = numnames #2 > and                        %  "et al" goes
      { "zzzzz" * }                                         %  after works by 2
      {                                                     %  authors.
        s nameptr "{vv{ } }{ll{ }}{  ff{ }}{  jj{ }}" format.name$ 't :=
        nameptr numnames = t "others" = and
          { "zzzzz" * }
          { t sortify * }
        if$
      }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

FUNCTION {presort}                                          %  Two sorting
{ calc.label                                                %  passes, from
  label sortify                                             %  apalike.bst.
  "    "
  *
  type$ "book" =
  type$ "inbook" =
  type$ "incollection" =                                    %  For Singer
  or or                                                     %  in BS 1629.
    'author.editor.sort
    { type$ "proceedings" =
        'editor.sort
        'author.sort
      if$
    }
  if$
  #1 entry.max$ substring$
  'sort.label :=
  sort.label
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {presort}

SORT

STRINGS { last.label next.extra }

INTEGERS { last.extra.num }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.label :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

FUNCTION {forward.pass}
{ last.label label =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      label 'last.label :=
    }
  if$
}

FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$                                                       %  Code needed here
                                                            %  if \citeauthor
                                                            %  and \citeyear
  label extra.label * 'label :=                             %  were supported.
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT

FUNCTION {begin.bib}
{ preamble$ empty$
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}
